Network Inspection Using Heterogeneous Sensors for Detecting Strategic Attacks

We consider a two-player network inspection game, in which a defender allocates sensors with potentially heterogeneous detection capabilities in order to detect multiple attacks caused by a strategic attacker. The objective of the defender (resp. attacker) is to minimize (resp. maximize) the expected number of undetected attacks by selecting a potentially randomized inspection (resp. attack) strategy. We analytically characterize Nash equilibria of this large-scale zero-sum game when every vulnerable network component can be monitored from a unique sensor location. We then leverage our equilibrium analysis to design a heuristic solution approach based on minimum set covers for computing inspection strategies in general. Our computational results on a benchmark cyber-physical distribution network illustrate the performance and computational tractability of our solution approach.

==> Hawaii International Conference on System Sciences (HICSS) 2022 (1)/data/Opt_Gap.txt <==
1	0.1503759
2	0.3100652
3	0.4792332
4	0.6578947
5	0.8458647
6	1.0427011
7	1.247641
8	1.4595312
9	1.6767583
10	1.8971848


==> Hawaii International Conference on System Sciences (HICSS) 2022 (1)/data/approximated_value_of_game.txt <==
1	0.947368421
2	0.897368421
3	0.85
4	0.805263158
5	0.763157895
6	0.723684211
7	0.686842105
8	0.652631579
9	0.621052632
10	0.592105263


==> Hawaii International Conference on System Sciences (HICSS) 2022 (1)/data/optimal_value_of_game.txt <==
1	0.945945946
2	0.894594595
3	0.845945946
4	0.8
5	0.756756757
6	0.716216216
7	0.678378378
8	0.643243243
9	0.610810811
10	0.581081081


==> Hawaii International Conference on System Sciences (HICSS) 2022 (1)/data/ratio_of_approximated_value_versus_optimal_value.txt <==
1	1.001503759
2	1.003100652
3	1.004792332
4	1.006578947
5	1.008458647
6	1.010427011
7	1.01247641
8	1.014595312
9	1.016767583
10	1.018971848


==> Hawaii International Conference on System Sciences (HICSS) 2022 (1)/data/running_time_approximated_solution.txt <==
1	0.11
2	0.11
3	0.11
4	0.11
5	0.11
6	0.11
7	0.11
8	0.11
9	0.11
10	0.11


==> Hawaii International Conference on System Sciences (HICSS) 2022 (1)/data/running_time_optimal_solution.txt <==
1	6.989135704
2	7.68
3	12.19
4	27.13
5	71.98
6	158.03
7	246.9
8	801.2
9	1443.87
10	10106.94


==> data/Opt_Gap.txt <==
1	0.1503759
2	0.3100652
3	0.4792332
4	0.6578947
5	0.8458647
6	1.0427011
7	1.247641
8	1.4595312
9	1.6767583
10	1.8971848


==> data/approximated_value_of_game.txt <==
1	0.947368421
2	0.897368421
3	0.85
4	0.805263158
5	0.763157895
6	0.723684211
7	0.686842105
8	0.652631579
9	0.621052632
10	0.592105263


==> data/optimal_value_of_game.txt <==
1	0.945945946
2	0.894594595
3	0.845945946
4	0.8
5	0.756756757
6	0.716216216
7	0.678378378
8	0.643243243
9	0.610810811
10	0.581081081


==> data/ratio_of_approximated_value_versus_optimal_value.txt <==
1	1.001503759
2	1.003100652
3	1.004792332
4	1.006578947
5	1.008458647
6	1.010427011
7	1.01247641
8	1.014595312
9	1.016767583
10	1.018971848


==> data/running_time_approximated_solution.txt <==
1	0.11
2	0.11
3	0.11
4	0.11
5	0.11
6	0.11
7	0.11
8	0.11
9	0.11
10	0.11


==> data/running_time_optimal_solution.txt <==
1	6.989135704
2	7.68
3	12.19
4	27.13
5	71.98
6	158.03
7	246.9
8	801.2
9	1443.87
10	10106.94

